Unveiling the X-ray polarimetric properties of LMC X-3 with IXPE, NICER, and Swift/XRT

The incoming Imaging X-ray Polarimetry Explorer (IXPE) observations of X-ray binaries provide a new tool to investigate the underlying accretion geometry. Here we report the first measurements of X-ray polarization of the extra-galactic black-hole X-ray binary LMC X$-$3. We find a polarization fraction of $\sim 3%$ at a polarization angle of $\sim 135^\circ$ in the $2-8$ keV energy band with statistical significance at the 7$\sigma$ level. This polarization measurement significantly exceeds the minimum detectable polarization threshold of 1.2% for the source, ascertained at a 99% confidence level within the $2-8$ keV energy band. The simultaneous spectro-polarimetric fitting of NICER, Swift/XRT, and IXPE revealed the presence of a disc with a temperature of $\sim$1 keV and a Comptonized component with a power-law index of $\sim$ 2.4, confirming the soft nature of the source. The polarization degree increases with energy from $\sim$3% in the $2-5.7$ keV band to $\sim$9% in the $5.7-8$ keV band, while the polarization angle is energy independent. The observed energy dependence and the sudden jump of polarization fraction above 5 keV supports the idea of a static slab coronal geometry for the Comptonizing medium of LMC X$-$3.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
